Horndeski gravity and standard sirens

Standard sirens have been proposed as probes of alternative theories of gravity, such as Horndeski models. Hitherto, all studies have been conducted on a homogeneous-isotropic cosmological background, which is unable to consistently account for realistic distributions of matter, and for inhomogeneities in the Horndeski scalar field. Yet, the latter are essential for screening mechanisms. In this article, we comprehensively analyze the propagation of Horndeski gravitational waves in an arbitrary background spacetime and scalar field. We restrict to the class of theories in which gravitational waves propagate at light speed, and work in the geometric-optics regime. We find that kinetic braiding only produces a nonphysical longitudinal mode, whereas conformal coupling affects the amplitude of the standard transverse modes but not their polarization. We confirm that any observable deviation from general relativity depends on the local value of the effective Planck mass at emission and reception of the wave. This result is interpreted as the conservation of the number of gravitons.

==> etherington.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'etherington.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{247.47040922bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.60054331)%
    \put(0.46497421,0.50182955){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{etherington.pdf}}%
    \put(0.26720664,0.21138546){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$\Omega\e{s}$}}}%
    \put(0.73660968,0.56341766){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$A\e{o}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{etherington.pdf}}%
    \put(0.14524974,0.00078292){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{GW source}}}%
    \put(0.72332551,0.29419908){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{GW observer}}}%
    \put(0.58593426,0.36104182){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$\Omega\e{o}$}}}%
    \put(0.11001669,0.27341386){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$A\e{s}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{etherington.pdf}}%
  \end{picture}%
\endgroup%

